A Novel Side-Channel in Real-Time Schedulers

We demonstrate the presence of a novel scheduler side-channel in preemptive, fixed-priority real-time systems (RTS); examples of such systems can be found in automotive systems, avionic systems, power plants and industrial control systems among others. This side-channel can leak important timing information such as the future arrival times of real-time tasks.This information can then be used to launch devastating attacks, two of which are demonstrated here (on real hardware platforms). Note that it is not easy to capture this timing information due to runtime variations in the schedules, the presence of multiple other tasks in the system and the typical constraints (e.g., deadlines) in the design of RTS. Our ScheduLeak algorithms demonstrate how to effectively exploit this side-channel. A complete implementation is presented on real operating systems (in Real-time Linux and FreeRTOS). Timing information leaked by ScheduLeak can significantly aid other, more advanced, attacks in better accomplishing their goals.

==> rtas19_rebuttal.txt <==
Current word count: 558 (548 on submission page)

We sincerely thank reviewers for the constructive feedback. Our response to the major comments is as follows:

- Potential countermeasures [Reviewers A,C]:
Besides the randomization techniques [39,40] reviewed in Related Work, another potential countermeasure could be to enforce a low coverage ratio by adjusting task parameters. This reduces the attacker's observability and capability. Furthermore, carefully designing and employing a harmonic taskset may also reduce ScheduLeak’s inference precision since it creates multiple candidates. We will add a Discussion section to include potential defense techniques.

- Time unit in ScheduLeak [Reviewers A,C]: (including the schedule ladder diagram) depends on the system timer an attacker has access to. For example, in Linux, clock_gettime() gives time readings in nanoseconds. An attacker may also use a coarser time unit and the algorithms would still work. For instance, in Ardupilot, all task parameters are multiples of 1us, thus ScheduLeak based on microseconds would be sufficient.
We will clarify in the paper.

- Shifting \lambda [Reviewer C]: may be a good strategy for an observer task with a low coverage ratio. It’s similar to having a sporadic observer task where the attacker can shift its inter-arrival time to achieve higher coverage. We will discuss this in the paper.

- PWM accessed by multiple tasks [Reviewer C]: 
In Linux-based RPi3+Navio2 systems, PWM signals are outputted from the Navio2 module. A PWM update is sent to Navio2 as a command -- it’s possible that multiple tasks can access the PWM (by sending a command) in such a system. We will clarify in the case study.

- Clarification for attack cases [Reviewer D]:
We agree that the inference of the arrival times is not the same as inference of start times and may not be sufficient in some attacks. However, the presented case studies demonstrate two attacks that are effective even with an inference of the victim’s arrival times. We hope this paper brings more discussion to the community and potentially discover more attack cases.

(a) First case study: we agree that the PWM update instant may be preempted and postponed due to the existence of other high priority tasks. In fact, the experiment in this case study reflects this situation and shows that the attack is still effective. From experimental results, the attacker is able to successfully override about 85% of the PWM signals due to the uncertainty. Yet, the demonstration shows that is sufficient to gain full control of the vehicle. 

(b) Second case study: the cache side-channel attack is carried out by a lower priority task. As pointed out, this may result in interruption during the prime-and-probe steps and lead to noisy measurements. Nevertheless, using ScheduLeak, the attacker is able to limit this interference and get a sufficiently clean memory usage profile, allowing for the identification of different execution modes in the victim task. 

We will clarify the above points in the paper.

- Restrictive adversary model/assumptions [Reviewer D]:
Before attacking complex systems (e.g., CPS), adversaries will study the design/details of such systems. Some information might be publicly available, while others can be deduced from physical properties, e.g. frequency of rotors, hence period of control task(s). Hence, it’s reasonable to expect smart adversaries to know some parameters of victim tasks. We will add discussions on this.

We will also address all other requests for clarification and minor comments/typos in the camera ready.


==> rtas19_reviews.txt <==
RTAS'19 Paper #31 Reviews and Comments
===========================================================================
Paper #31 A Novel Side-Channel in Real-Time Schedulers


Review #31A
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
The paper presents a new side-channel attack in fixed priority real-time schedulers based on the attacker’s knowledge of the period of a real-time task. The side-channel is executed by a lower priority real-time task that monitoring its own execution is able to infer when the higher priority task is executing. The authors called their algorithm to infer higher priority tasks behavior ScheduLeak. The paper introduces the problem, the ScheduLeak algorithm, two real-world use cases, and a synthetic evaluation of the algorithm.

Strengths
---------
++ timely problem
++ sound analysis/solution
++ very well evaluated
++ supporting use cases

Weaknesses
----------
-- few minor details and inconsistencies in the paper
-- only an attack is proposed but not a defense

Comments for authors
--------------------
The reviewer commends the authors for the extensive and interesting work.

The reviewer would like to know more about the time units used in the ladder graph, how are they calculated? Etc.
Moreover, the paper clearly addresses single core system. The authors should consider acknowledging that somewhere.

Some clarifications are needed. The main idea of the paper is that the attacker must run as a low-priority task. At the beginning of the paper the authors are mentioning rate monotonic to schedule the tasks in the target system – shorter cycle higher priority. However, in the rest of the paper they let the period of the observer task either shorter or longer than the observed task. Please clarify it in the introduction.

Theorem1 is correct but Observartion1 is not. “All arrivals of _v are located in the same time column.” -> it should be “columns”

The other problem is with Theorem 2. The condition e0 >= GCD(p0,pV) may generate multiple situations in which the system utilization is greater or equal to 1. Most notably, if GCD(p0,pV) = p0 -> e0 >= p0. The reviewer suggests the authors to discuss this in detail.

Finally, in real-world real-time systems harmonic tasksets are used – these are not discussed in the paper. 

What is the impact of the OS? Will have sense to augment the observer on Linux by using getrusage?

It would be nice to have the authors at least sketching a solution to the identified information leak through the end of the paper. For example, will harmonic tasksets hinder the side-channel attack?

Questions for authors’ response
---------------------------------
Can you suggest a countermeasure to this side-channel attack?



Review #31B
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
The paper presents "ScheduLeak", a novel side-channel
on single-core systems using fixed-priority scheduling.
A compromised lower-priority (periodic or sporadic) "observer" task
records the precise timing of preemption to itself (by other tasks)
and infers the initial offset and future arrivals
of a higher-priority periodic "victim" task by exclusion analysis.
The observer task obeys its configured task parameters
and spends only a portion of its WCET budget for recording of timings.
Metrics for the success rate and precision of the algorithm are presented.

Based on the side-channel, the authors demonstrate two pratical attacks
on a PWM control task in a car and in a UAV scenario.

Further, the paper explores the design space of the side-channel
using randomly generated task sets.
Preemption by other unrelated higher priority tasks causes noise,
but tends to stabilize after 5 hyperperiods of observer and victim tasks.

Strengths
---------
The paper is well written, understandable and coherent:
The authors exploit an initially "simple idea" for a side-channel,
explore this idea further, define metrics, and fully evaluate the idea.
The information gained by the side-channel is practical.
The paper shows two realistic attack scenarios.
The authors explore the design space with synthetic task sets.

Weaknesses
----------
The motivation on the first two pages seems to be a little bit exuberant.

Comments for authors
--------------------
- IV-B: wording:  ... to use a \lambda value as small as possible.
- hyphenation: FreeR-TOS -> Free-RTOS
- bib: check capitalization
- bib: [40]: should be ECRTS, not LIPIcs (use booktitle instead)



Review #31C
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
The paper describes and evaluates an algorithm to infer scheduling behavior
of higher priority victim tasks from lower priority observer tasks which
stays also stealthy. This side channel is discussed and shown using examples
as a potential attack vector.

Strengths
---------
The paper describes the full algorithm, which any skilled reader could
implement after studying the paper. As such, it is solid systems work. The
evaluation uses actual real-world use cases to prove the efficacy of the
presented attack method.

Weaknesses
----------
The authors claim to present a novel side channel. I do not believe the
side channel itself is novel. The fact that higher priority tasks influence
the execution of lower priority tasks in a way that can be reverse
engineered is hardly surprising. For me, the contribution is that of
actually figuring out a useful algorithm to perform this reverse
engineering.

Comments for authors
--------------------
I believe this is a solid algorithmic paper that is a bit oversold in the
introduction. Setting this aside, I think there is sill a solid and
important contribution here. The presented algorithm is not complicated or
surprising, but many such things appear obvious in hindsight, especially in
the security domain. Therefore, I think the paper provides a valuable
lesson and could stir some interesting discussions at RTAS. Therefore, I
voted this as an accept.

I want to particularly commend the authors for using real-world scenarios
as example use cases and for mounting an actual cache side-channel attack.
I find the evaluation very convincing and thorough.

Minor issues I want to point out:
- In II.A, you assume the attacker has a time resolution equal to or lower
  than the system timer. Do you really mean 'lower resolution' here, which I
  understand as 'more coarse grained'? I believe you mean equal or higher
  timing resolution.
- In the beginning of II.B, the task model is presented such that all tasks
  are sporadic. Later it becomes clear that a mix of tasks is used and that
  the victim needs to be strictly periodic. To avoid confusion, I think this
  should be stated earlier.
- Observation I claims that every row of the scheduler ladder must contain
  one arrival of \tau_v, which I agree with. However, after the slash you
  also say every row contains (exactly) one execution instance. I believe
  this is untrue. Because there could be tasks with higher priority than the
  victim, its execution may shift to a later time, which in the context of
  the schedule ladder could mean that in extreme cases, one row contains no,
  while the next contains two execution instances. However, I believe this
  does not negatively impact the remaining argumentation.
- The legend in Figure 7 says 'Inference Inference Precision', which should
  probably read 'Inference Precision Ratio'.
- Why can another task in the Linux system also access the PWM? In a
  securely configured system that would not be possible.
- Maybe the authors could provide ideas for countermeasures.

Questions for authors’ response
---------------------------------
Would you think that an attacker limited to a small value of \lamdba can
increase its success rate by shifting the observation interval \lambda
across its job execution? Currently, the observation always occurs at the
beginning. I would assume that shifting it would eliminate more false
candidates for the arrival column.

Could you provide ideas for countermeasures?



Review #31D
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper presents a side-channel attack technique, called ScheduLeak, which is designed to discover future release times of a victim task in real-time systems. ScheduLeak considers a uniprocessor system with fixed-priority preemptive scheduling, and the victim task is assumed to be a periodic task. The compromised observer task infers the victim task’s initial release offset by analyzing the amount of time it has been preempted by the victim task as well as other higher-priority tasks. ScheduLeak was implemented in Linux and FreeRTOS. The paper presents experimental results on inference success rate and precision, and two case studies.

Strengths
---------
The proposed idea can work with a user-level task with no privileged access. 

The two case studies were conducted on real platforms and demonstrated possible side-channel attacks.

Weaknesses
----------
The adversary model and assumptions are too restrictive to use in practice. 

The solution is rather incomplete to achieve the promised goals of side channel attacks.

While the overall ideas of the case studies are interesting, details do not look realistic.

Comments for authors
--------------------
The main concern with this paper is with the strong assumptions made. The victim has to be a periodic task with no release jitter, and the attacker already knows the victim’s period and runs with lower priority than the victim. 

More importantly, it is implicitly assumed that once the initial release offset of the victim is known, the attacker can predict the start time (not release time) and completion time of the victim task. This is not true if there are tasks with higher-priority than the victim in the system and they preempt the victim. Even if the attacker knows future release time, the actual start time of the victim’s execution may be much later than this and the completion time of the victim can be arbitrary within the range of the release time and the deadline. This makes it very difficult for the attacker to initiate other attacks, such as taking over PWM control or cache side-channel attack done in the case studies. 

The reviewer feels that the case studies are well engineered so as not to suffer from these issues. For instance, in the first case study, how does the attacker know exactly when the victim generates a new PWM output? This information cannot be obtained by the proposed work that only finds initial offset. In reality, it would be more effective if the attacker simply updates PWM signal more frequently than the victim by sub-dividing its budget and sleeping and waking up multiple times in a single period. Schedulability with the self-suspending attacker task can be still satisfied at the expense of reduced budget. 

In the second case study, it looks like the victim task runs with the highest priority in the system although it was not mentioned in the paper. Otherwise, cache miss counts will be corrupted by other tasks preempting the victim and the attacker will not be able to obtain clear information as in Figure 6(b). Some clarification or justification needs to be made.
